Measurement of $\tau$ polarisation in $Z/\gamma^{*}\rightarrow\tau\tau$ decays in proton-proton collisions at $\sqrt{s}=8$ TeV with the ATLAS detector

This paper presents a measurement of the polarisation of $\tau$ leptons produced in $Z/\gamma^{*}\rightarrow\tau\tau$ decays which is performed with a dataset of proton-proton collisions at $\sqrt{s}=8$ TeV, corresponding to an integrated luminosity of 20.2 fb$^{-1}$ recorded with the ATLAS detector at the LHC in 2012. The $Z/\gamma^{*}\rightarrow\tau\tau$ decays are reconstructed from a hadronically decaying $\tau$ lepton with a single charged particle in the final state, accompanied by a $\tau$ lepton that decays leptonically. The $\tau$ polarisation is inferred from the relative fraction of energy carried by charged and neutral hadrons in the hadronic $\tau$ decays. The polarisation is measured in a fiducial region that corresponds to the kinematic region accessible to this analysis. The $\tau$ polarisation extracted over the full phase space within the $Z/\gamma^{*}$ mass range of 66$ < m_{Z/\gamma^{*}} < $ 116 GeV is found to be $P_{\tau} =-0.14 \pm 0.02 (\text{stat}) \pm 0.04 (\text{syst})$. It is in agreement with the Standard Model prediction of $P_{\tau} =-0.1517 \pm 0.0019$, which is obtained from the ALPGEN event generator interfaced with the PYTHIA 6 parton shower modelling and the TAUOLA $\tau$ decay library.

==> Metadata.txt <==
Measurement of $\tau$ polarisation in $Z/\gamma^{*}\rightarrow\tau\tau$ decays in proton--proton collisions at $\sqrt{s}=8$ TeV with the ATLAS detector

This paper presents a measurement of the polarisation of $\tau$ leptons
produced in $Z/\gamma^{*}\rightarrow\tau\tau$ decays which is performed
with a dataset of proton-proton collisions at $\sqrt{s}=8$ TeV, corresponding
to an integrated luminosity of 20.2 fb$^{-1}$ recorded with the ATLAS detector at the LHC
in 2012. The $Z/\gamma^{*}\rightarrow\tau\tau$ decays are reconstructed from a
hadronically decaying $\tau$ lepton
with a single charged particle in the final state, accompanied by a $\tau$
lepton that decays leptonically.
The $\tau$ polarisation is inferred from the relative fraction of energy
carried by charged and neutral hadrons in the hadronic $\tau$ decays.
The polarisation is measured in a fiducial
region that corresponds to the kinematic region accessible to this analysis.
The $\tau$ polarisation extracted over the full phase space within the $Z/\gamma^{*}$ mass range of
66$ < m_{Z/\gamma^{*}} < $ 116 GeV is found to be $P_{\tau} =-0.14
\pm 0.02 (\text{stat}) \pm 0.04 (\text{syst})$.  It is in agreement with
the Standard Model prediction of $P_{\tau} =-0.1517 \pm 0.0019$, which is obtained
from the ALPGEN event generator interfaced with the PYTHIA 6 parton shower modelling and the
TAUOLA $\tau$ decay library.

Title: Measurement of &tau; polarisation in Z/&gamma;<sup>*</sup>&rarr;&tau;&tau; decays in proton-proton collisions at &radic;s=8 TeV with the ATLAS detector

Abstract: This paper presents a measurement of the polarisation of &tau; leptons
produced in Z/&gamma;<sup>*</sup>&rarr;&tau;&tau; decays which is performed
with a dataset of proton-proton collisions at &radic;s=8 TeV, corresponding
to an integrated luminosity of 20.2 fb<sup>-1</sup> recorded with the ATLAS detector at the LHC
in 2012. The Z/&gamma;<sup>*</sup>&rarr;&tau;&tau; decays are reconstructed from a
hadronically decaying &tau; lepton
with a single charged particle in the final state, accompanied by a &tau;
lepton that decays leptonically.
The &tau; polarisation is inferred from the relative fraction of energy
carried by charged and neutral hadrons in the hadronic &tau; decays.
The polarisation is measured in a fiducial
region that corresponds to the kinematic region accessible to this analysis.
The &tau; polarisation extracted over the full phase space within the Z/&gamma;<sup>*</sup> mass range of
66&lt;m<sub>Z/&gamma;</sub>&lt; 116 GeV is found to be P<sub>&tau;</sub>=-0.14
&plusmn;0.02(stat)&plusmn;0.04(syst). It is in agreement with
the Standard Model prediction of P<sub>&tau;</sub>=-0.1517&plusmn;0.0019, which is obtained
from the ALPGEN event generator interfaced with the PYTHIA 6 parton shower modelling and the
TAUOLA &tau; decay library.

Comments: 44 pages in total, author list starting page 28, 6 figures, 7 tables, submitted to EPJC. All figures including auxiliary figures are available at https://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/STDM-2015-18/ 

CERN-EP-2017-172

